First Passage Time of Nonlinear Diffusion Processes with Singular Boundary Behavior

New theorems for the moments of the first passage time of one dimensional nonlinear stochastic processes with an entrance boundary are formulated. This important class of one dimensional stochastic processes results among others from approximations of the energy or amplitude of second order nonlinear stochastic differential equations. Since the diffusion of a stochastic process vanishes at an entrance boundary, the entrance boundary is called a singular point of the stochastic process. The theorems for the moments of the first passage times are validated based on existing analytical results. In addition, the first passage times of a nonlinear stochastic differential equation, which is important for the determination of dangerous ship roll dynamics, are calculated. The proposed analytical expressions for the moments of the first passage times can be calculated very fast using standard quadrature formulas.

==> figHamiltonianCubic2IncKr3.eps_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figHamiltonianCubic2IncKr3.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{332.10134711bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72224477)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/figHamiltonianCubic2IncKr3.pdf}}%
    \put(0.05146644,0.40419841){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\vspace{5mm}\smash{$y$}}}}%
    \put(0.07096555,0.40155227){\color[rgb]{0,0,0}\rotatebox{-1.78181179}{\makebox(0,0)[lb]{\smash{$0$}}}}%
    \put(0.19956667,0.45330201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.33835309,0.60651231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.54584616,0.43046476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.8686793,0.44712826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ P_1$}}}%
    \put(0.54565181,0.03585608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.54599995,0.00362451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.85666832,0.03764191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{\frac{\alpha_1}{\alpha_3}}$}}}%
    \put(0.18819035,0.03872686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\sqrt{\frac{\alpha_1}{\alpha_3}}$}}}%
    \put(-0.00098449,0.18401901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\!\!-\sqrt{\frac{\alpha_1^2}{2\,\alpha_3}}$}}}%
    \put(0.02536807,0.61846668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\!\!\sqrt{\frac{\alpha_1^2}{2\,\alpha_3}}$}}}%
  \end{picture}%
\endgroup%

